Neural Phase Correlation

Correspondence is fundamentally relational: it seeks the unknown transformation between two observations of a common scene, not the content of either. Yet the dominant learning-based methods do not represent the transformation as a first-class object in the architecture. They encode each image independently and let a learned similarity function or a deep decoder discover the mapping implicitly. Phase correlation is the canonical exception, measuring the inter-image relationship directly in the Fourier domain, but the rigidity of its fixed basis confines it to global translation. We introduce a learned generalization of phase correlation that lifts this restriction by learning the basis on which the transformation decomposes. The same algebraic primitive extends to dense non-rigid deformations and to unitary dynamics. On the ACDC cardiac-MRI benchmark the framework matches or exceeds prior published baselines on both registration directions. On CAMUS echocardiography it matches state-of-the-art without auxiliary scoring or adaptive-smoothness mechanisms. Applied to time-evolved wavefunction pairs of the 1-D quantum harmonic oscillator, the same framework recovers the Hermite-function eigenstates and the quantized energy levels of the unknown Hamiltonian from observation pairs alone.

==> bib_keys.txt <==
arsigny2006log
avants2008syn
baker2011middlebury
balakrishnan2019voxelmorph
bamler2005accuracy
bridge2017monogenic
capella2025spec
carleo2017solving
chen2022transmorph
cohen2016gcnn
cohen2020general
colbrook2023rigorous
colbrook2024another
dellinger2015sarsift
dosovitskiy2015flownet
edstedt2024roma
foroosh2002subpixel
guo2024mambamorph
hanssen2001insar
heinrich2012mind
iceye2024dwellprecise
jia2022lkunet
jia2024lessnet
jian2025disentangling
jin2022pinn
kao2024hamiltonianlearning
klein2009evaluation
kuglin1975phasecorr
leclerc2019camus
li2025remote
lowe2004sift
lusch2018deep
marcus2007oasis
mayer2018what
memisevic2007unsupervised
memisevic2010factored
memisevic2012multiview
memisevic2013relate
menze2015kittiflow
mildenhall2020nerf
norouzi2024r2d2sar
osman1999harp
revaud2019r2d2
rueckert1999bsplines
sarlin2020superglue
schmid2010dmd
sun2018pwcnet
sun2021loftr
takeishi2017koopman
teed2020raft
umbra2023highres
veci2014snap
vercauteren2009demons
weiler2019e2
worrall2017harmonic
xie2020differentiable
zhang2024adacs


==> used_keys.txt <==
arsigny2006log
balakrishnan2019voxelmorph
carleo2017solving
chen2022transmorph
cohen2016gcnn
cohen2020general
dosovitskiy2015flownet
edstedt2024roma
guo2024mambamorph
jia2022lkunet
jia2024lessnet
jian2025disentangling
jin2022pinn
kao2024hamiltonianlearning
kuglin1975phasecorr
leclerc2019camus
lowe2004sift
lusch2018deep
memisevic2007unsupervised
memisevic2010factored
memisevic2012multiview
memisevic2013relate
mildenhall2020nerf
schmid2010dmd
sun2018pwcnet
sun2021loftr
takeishi2017koopman
teed2020raft
weiler2019e2
worrall2017harmonic
xie2020differentiable
zhang2024adacs

